Negation-Closure for JSON Schema

JSON Schema is an evolving standard for describing families of JSON documents. It is a logical language, based on a set of assertions that describe features of the JSON value under analysis and on logical or structural combinators for these assertions, including a negation operator. Most logical languages with negation enjoy negation closure, that is, for every operator they have a negation dual that expresses its negation. We show that this is not the case for JSON Schema, we study how that changed with the latest versions of the Draft, and we discuss how the language may be enriched accordingly. In the process, we define an algebraic reformulation of JSON Schema, which we successfully employed in a prototype system for generating schema witnesses.

==> reviews_icdt2022.txt <==
Dear authors,

Thank you for your submission to ICDT 2022.

I regret to inform you that your paper has not been accepted to appear in ICDT 2022. I hope that the feedback from the reviewers can help you prepare a stronger submission to a future venue.

Kind regards,
Dan Olteanu
PC chair of ICDT 2022

SUBMISSION: 7
TITLE: JSON Schema Is Not Negation-Closed

-------------------------  METAREVIEW  ------------------------
During the discussion phase, the reviewers debated the importance of the question addressed in the paper. They agree it is important (both theoretically and practically) to explore the theory behind JSON schemas. Satisfiability and witness generation for JSON schemas are practically relevant. However, they pointed out that the submission presents half of the story. Maybe satisfiability is already undecidable for the positive fragment, and then eliminating negation does not help. Maybe there is a tractable sub-fragment, or one for which there are heuristics, but then it matters whether or not the method for eliminating negation lands us in this fragment. The reviewers consider such unanswered questions highly relevant to the story of this work. They also question the motivation of "negation-closure" and the relevance of this closure on understanding JSON schemas. Satisfactorily addressing these questions is beyond the scope of a revision, hence the overall recommendation to r!
 eject this work at this time.

However, the reviewers do consider the theory behind JOSN schemas highly relevant and are looking forward to seeing a strengthened version of this work in a future venue.



----------------------- REVIEW 1 ---------------------
SUBMISSION: 7
TITLE: JSON Schema Is Not Negation-Closed
AUTHORS: Mohamed-Amine Baazizi, Dario Colazzo, Giorgio Ghelli, Carlo Sartiani and Stefanie Scherzinger

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
Summary:
=========

The paper studies negation-closure of JSON Schema, that is: the property that every negated assertion can be rewritten into a negation-free one. To this end, first of all, the authors introduce an algebra that captures JSON Schema but is better suited for a formal investigation and also for the development of schema manipulation algorithm. The study of negation-closure yields several interesting results:
*) JSON Schema is not negation-closed and the authors pinpoint the language features which are not negation-closed, while also showing for the most common expressions in JSON Schema that negation elimination is possible.
*) The authors propose an extension of their algebra by 4 additional operators. It is then shown that with this extension, the language is negation closed. A concrete negation elimination algorithm is presented.
*) Finally, the latest draft of JSON Schema is studied. It is shown that the newly introduced operators (allowing one to express the minimum and/or maximum number of occurrences of an item in an array) strictly increases the expressive power of JSON Schema and ensures negation closure of the array operator. The need for additional operators to ensure negation elimination is thus reduced to 3.


General Comments:
=================
The paper is mainly well readable (with a few exceptions mentioned in the detailed comments below). The results are not particularly deep. In principle, this is compensated by the application perspective: indeed, the negation elimination seems to play an important role in the development of several tools by the same author team, including witness generation, satisfiability checking, and inclusion verification.  However, a major shortcoming of the paper is that the authors give no hint *how* the theoretical results presented here played or will play an important role in the development of their tools. That is, in order to motivate the problem studied here, the authors should clearly describe why this problem and its solution is needed to build such tools (or at least makes it easier to build such tools).



Detailed Comments:
=================
p.4, l.130- 132: "if the instance J is , ... then ... then, .... then , ... then J' satisfies S." This sentence is (almost) impossible  to parse. Too many "then"s without "if"s.
p.5, l.151f: "S_i is generally bigger": why "generally"? Is it not guaranteed? And what happens if it is not? Actually, the entire sentence "This is not an inductive definition .... or defs(x : \neg x)" is not clear.
p.5, Lemma 2: "\exists i":  can you give a bound for i?
p.5, l. 190f and footnote 1: I found the use of k, k' and \uinderline{k} very confusing.
p.6, l. 195:  $t_n$:  should this be $t$? Or $t^n$ as you define later on page 10, par.1?
p.6, l.196:  $k'_m: J'_m$: where does $m$ come from?
p.6, l. 200 - before p.7, l.208: this part is very difficult to parse.
p.7, l.211:  $k_n:t_n$:  should $t_n$ be $t$? Or $t^n$ as you define later on page 10, par.1?
p.7, Property 1: I would appreciate if you could give the intuition of these 3 cases. For instance, I found Case 1 confusing: it seems to negate only the values. Couldn't the props-statement also be negated by negating the names?
p.8, l. 242: "the theorem condition is not syntactic but is decidable": could you provide a decision procedure (at least in the appendix) to support this claim?
p. 8, Property 2 (2): t_1, ..., t_{i-1}: probably means t^1, ..., t^{i-1}, but this notation is only defined on p. 10.
p. 9, l.275-276: The sentence "The one when ...." does not add information to the statement of Theorem 7. There are other places in the paper, where additional explanations would be more helpful.
p.9, last line:  the operators notMulOf and repeatedItems look a bit like cheating in the sense that it is equivalent to saying "let’s pretend that 'not MulOF' and 'not uniqueItems' is not a negation".



Some Typos:
p.1, l.35 and p.15, l.410: Bouhris -> Bourhis
p.4, l.157: the definition of x_i contain:  contain -> contains 
p.6, l.199: its has  -> it has
p.9, l. 290: req lack -> req lacks
p.11, l. 343: there exist an -> there exists an
p.15, l.429: a version the -> a version of the
p.15, l. 431: that not-elimination result -> that the not-elimination result



----------------------- REVIEW 2 ---------------------
SUBMISSION: 7
TITLE: JSON Schema Is Not Negation-Closed
AUTHORS: Mohamed-Amine Baazizi, Dario Colazzo, Giorgio Ghelli, Carlo Sartiani and Stefanie Scherzinger

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper is about semantical questions concerning JSON Schema and, in particular, the role/power of negation.

JSON Schema is a language that describes properties/features of JSON documents. Of logical nature, it allows conditional assertions (depending on the type of value), Boolean combinators (including negation) and permits to handle recursion.

For this language, as for many logical language, understanding the status of negation might be helpful. For example, the ability to push negation inside formulas (using natural dualities such as universal vs existential quantification in FO logic), often allows easier manipulation or evaluation algorithms for formulas (sometimes through normal forms where negation appears at the leaves only). In this paper, the authors addresses this problem the question of closure under negation of operators of the language i.e. the possibility to rewrite negated assertions by negation-free ones.

The contributions are the following:

- First, an algebra is exhibited to give an alternative presentation of JSON Schema (permit to mathematically handle it)
- Then, it is then shown that JSON Schema is not fully negation-closed (i.e. negation in front of some operators can not always be circumvented in the language). However, conditions on schema using these operators are given that would allow negation closure and that seems to apply in most "practical" use cases (this assertion is supported by experiments on a subsequent date collection).
Natural but incomplete forms of dualities appear to hold between some operators (such as between "req" and "props" or "contains" and "items")
- In the last part of the paper, the algebra is extended by features that makes it negation-closed and a normalization procedure for elimination of negation is presented.

Opinion: The contributions of the paper are valuable, the subject has deserved recent attention under different approaches (using modal logic or MSO) and is interesting per se.  Having a clear view for the treatment of negation is essential for the development of simpler manipulation algorithms involving JSON-S specifications (and, in general, for formal and automatic treatment of logical or algebraic formalisms). Proofs are non trivial and precisely written although they have the flavor of classical manipulations (expressed in this algebra formalism) used in various kinds of logical normalization processes. Although the approach is formal, the interest of partial results (exhibiting restricted form of closure) is also motivated by experiments.



typos:
- l 102: do not start a sentence by "n"
- l 195: t_n -> t (appears several times throughout the paper)
- property 2(2) and 2(3), p. 8: I do not understand the notation t_{i-1}\cdot \neg S_i s



----------------------- REVIEW 3 ---------------------
SUBMISSION: 7
TITLE: JSON Schema Is Not Negation-Closed
AUTHORS: Mohamed-Amine Baazizi, Dario Colazzo, Giorgio Ghelli, Carlo Sartiani and Stefanie Scherzinger

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
The paper under review studies , for JSON schemas (2017 standard), whether it is "negation-closed": i.e. whether every formula in the schema language is expressible via one without negation. They show that this is not the case and propose to remedy this by introducing new operators, some of which are shown to be related to operators introduced in a recent extension of the schema standard.
The introduced notion of negation-closed is not well-motivated, and is actually never given formally in a general fashion. The paper only says:  "We say that a logic is negation-closed if, for every formula, there exists an equivalent one where no negation operator appears."  The paper alludes to some applications such as witness generation but no details are given. 
To substantiate the claim on practical interest, one would need concrete use cases, along with detailed complexity analysis: a witness generation procedure that goes through translating the formula into a negation-free one would only be worthwhile in practice if the generated formulas are small enough and there is an efficient procedure for witness generation that builds on the positive formulas. This all may indeed be plausible but it should be spelled out in more detail, along with experiments showing that this is better than alternative solutions for witness generation, e.g. ones that work directly on the original formula etc.  I am not saying that the approach is unreasonable, but rather that more details are needed to convince the reader that this is the right approach from a practical perspective.     
In terms of theoretical interest: it is certainly interesting to study the expressive power of a language or subsets of it, and such a study could certainly be a valuable theoretical contribution.  Looking at the specific results that are achieved here, the contributions include (1) expressiveness results, (2) inexpressiveness results and (3) the development of new constructs. I will next discuss each part.

Expressiveness results (Properties 1-4): these are based, as expected, on encodings that are quite technical. I found it hard to derive a general, scientific take home message from the encodings. They are also notation-heavy, and there are some technical issues (although these could probably be fixed). Combined with the limited practical interest, I do not think that these results are of sufficient interest for ICDT. In particular: 

Property 1 talks about the Props construct, that combines an assertion about the number of properties with an if-then-else construct. Property 1.1: I'm not sure about the use of \underline{ki}, why is it important to remove special characters in this case (and only in this case)? Case (3) (after Property 1) should be case (2)?

Property 2 talks about the Items construct which applies to arrays, and specifies n predicates that the first n items should correspondingly satisfy, as well as an additional predicate that all the rest (all items after the n-th one) should satisfy. The issue with negation here is that there is no way to say that at least one of the items after the n-th satisfies the negated last predicate. So property 2 says that if this last predicate is restricted (either trivial or implies all other predicates) then the encoding is possible; an encoding is also possible if there is only the last predicate (and then the negated property just says that no item satisfies it). It is unsurprising that an encoding is possible in these cases.  
Properties 3 and 4 are immediate by definition.
2) As for the inexpressiveness results, they are based on an enumeration of the possible properties and a kind of "pumping lemmas", essentially generating counterexamples that are large enough so that we can't put enough operators on top of each other to capture the input.  Since in the identified cases there is no operator that can quantify as needed,  this yields the inexpressiveness result. This is a fairly standard approach and again, I don't see sufficient depth or novelty in the techniques that could be applied beyond these particular cases. 
3) The proposed "fix" is limited. Are there concrete justifications for adding this particular operator and not others? I understand that it matches the new draft but is it the right operator looking forwards? You say "in order to become closed under negation, after #ljS is added, we only need three of them." But is this set of four operators "the right one"? The Introduction says that the new language has the same expressive power as the original one but this is never proved as far as I could see. It would at least be good to show there is no redundancy in the resulting language. 

To conclude, the main reason for my rejection recommendation is that the technical depth, and consequently the expected impact of the results in terms of advancing database theory, is insufficient. I would recommend the authors to further explore/specify the practical impact of their approach and then resubmit to a suitable venue.



----------------------- REVIEW 4 ---------------------
SUBMISSION: 7
TITLE: JSON Schema Is Not Negation-Closed
AUTHORS: Mohamed-Amine Baazizi, Dario Colazzo, Giorgio Ghelli, Carlo Sartiani and Stefanie Scherzinger

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
##### Review #####

This paper studied the language of JSON Schema, a standard for specifying the structure of JSON documents. It formalizes the standard of JSON Schema with a logic language to then looked whether one could remove the negation from the language (whatever that means, see the discussion below). The paper starts by giving its formal language for JSON Schema. It then studied some operators where one can push the negation inside and other cases where this is impossible. Later, it shows that by adding some minimal "dual" operators (from operators that one cannot remove the negation), one can remove the negation from the formula. Towards the end, the paper studied an operator introduced in the last standard draft, showing that one cannot define it in its logic. By using this operator, they can remove one of the dual operators.

##### Discusion #####

Positive:

1) The paper studied the JSON Schema standard. JSON document is an essential and practical format to transfer data today, which requires more understanding.

2) The paper presents a formalization of the JSON Schema standard. Although it is difficult to read, it could be helpful in other works in the future.

Negative:

1) The formalization and results are difficult to read. The paper is not poorly written, but the formal language has too many operators, and the notation used by the authors is very dry. For example, the language's semantic is given with a figure of more than 20 definitions. The paper provides an intuitive explanation of each operator, but it isn't easy to check if everything is correct here (see also Figure 3). One can follow the main ideas, but it is difficult to check if they are correct given that, as I said, there are too many cases, it is a dry writing style, and in some cases, not very precise.

2) The motivation of the paper is not very clear. I work with logic, and I have never seen someone motivating that a logic language must be "negation-close". It is a valuable property, but I have never seen that this is a goal. The paper doesn't give much motivation, apart from saying that it is crucial in its implementation.

3) It is not clear the precise statement of the problem (see more discussion below). There are many ways to remove negation or push negation inside. However, it is not clear what is the final goal regarding "negation-closure".

4) I didn't find the result very interesting. It is a personal opinion, but I don't see that the results here can be a goal in itself. Usually, one needs this kind of result as an intermediate step in an algorithm or to prove some other result (it seems that this is the case for the authors). So, I don't believe that it is necessary to have a paper just for this if there is no clear motivation.

Summing up, although the setting and scope of the result are attractive for the conference, the state of the paper and the kind of results are not good enough to be published. For this reason, I suggest a weak rejection of the article.

##### Major comments #####

- It is not clear what do you mean precisely by "negation-closure". In line 40 the authors said that each operation has a dual operation to be pushed to the leaves. Then in Line 182 they said that a logical language is negation-closed if every formula has an equivalent formula with no "negation operators", saying that their negations operators are =>, S1 => S2 | S3, and \circ{1}.  First, I don't understand why you said that these operators are the negation operators. Second, if you take your first definition of pushing the operators inside, the negation always remains at the atomic objects in most of the logic with this property. So, I don't precisely understand the goal of the paper.

- I don't understand why your formalization of JSON Schema is an "algebra". It wouldn't call it an algebra. Indeed, it is a recursive definition of a tree language, but I don't see that you define your objects from an initial object and operations. Probably, it isn't easy to agree on what is an "algebra", but from my perspective, it is not. 

##### Minor comments #####

- Line 43. It is not clear to me that negation-closure is a crucial design principle for a logical system. For example, several relation algebra or SQL fragments do not have this principle but have good properties.

- Line 84. What do you mean by "substitutability"? It is the first time that I heard this word in this context. Maybe you mean "composability" which means that you can compose formulas freely.

- Line 229. You should explain what do you mean "without negation" here.

- Line 230. What does it mean "proof in the Appendix"? Proof in the appendix of what?

- Line 241. I couldn't understand this line.



